On the common zeros of quasi-modular forms for $\Gamma_0^+(N)$ of level $N=1,2,3$

In this paper, we study common zeros of the iterated derivatives of the Eisenstein series for $\Gamma_0^+(N)$ of level $N=1,2$ and $3$, which are quasi-modular forms. More precisely, we investigate the common zeros of quasi-modular forms, and prove that all the zeros of the iterated derivatives of the Eisenstein series $\frac{d^m E_k^{(N)}(\tau)}{d\tau^m}$ of weight $k=2,4,6$ for $\Gamma_0^+(N)$ of level $N=2,3$ are simple by generalizaing the results of Meher \cite{MEH} and Gun and Oesterl\'{e} \cite{SJ20} for SL$_2(\mathbb{Z})$.

==> fig1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-4, 3) {};
		\node [style=none] (2) at (-2, 3) {};
		\node [style=none] (3) at (0, 3) {};
		\node [style=none] (4) at (2, 3) {};
		\node [style=none] (5) at (4, 3) {};
		\node [style=none] (6) at (6, 3) {};
		\node [style=none] (7) at (8, 3) {};
		\node [style=none] (8) at (10, 3) {};
		\node [style=none] (9) at (12, 3) {};
		\node [style=none] (11) at (-6, 1) {};
		\node [style=none] (13) at (-6, -1) {};
		\node [style=none] (15) at (-6, -3) {};
		\node [style=none] (17) at (14, 3) {};
		\node [style=none] (18) at (16, 3) {};
		\node [style=none] (19) at (18, 3) {};
		\node [style=none] (20) at (20, 3) {};
		\node [style=none] (21) at (22, 3) {};
		\node [style=none] (22) at (-6, -5) {};
		\node [style=none] (23) at (-6, -7) {};
		\node [style=none] (24) at (-6, -9) {};
		\node [style=none] (25) at (-6, -11) {};
		\node [style=none] (26) at (-4, -11) {};
		\node [style=none] (27) at (-2, -11) {};
		\node [style=none] (28) at (0, -11) {};
		\node [style=none] (29) at (2, -11) {};
		\node [style=none] (30) at (4, -11) {};
		\node [style=none] (31) at (6, -11) {};
		\node [style=none] (32) at (8, -11) {};
		\node [style=none] (33) at (10, -11) {};
		\node [style=none] (34) at (12, -11) {};
		\node [style=none] (35) at (14, -11) {};
		\node [style=none] (36) at (16, -11) {};
		\node [style=none] (37) at (18, -11) {};
		\node [style=none] (38) at (20, -11) {};
		\node [style=none] (39) at (22, -11) {};
		\node [style=none] (40) at (22, -9) {};
		\node [style=none] (41) at (22, -7) {};
		\node [style=none] (42) at (22, -5) {};
		\node [style=none] (43) at (22, -3) {};
		\node [style=none] (44) at (22, -1) {};
		\node [style=none] (45) at (22, 1) {};
		\node [style=none] (46) at (-2, 1) {};
		\node [style=none] (47) at (-4, -1) {};
		\node [style=none] (48) at (-2, -3) {};
		\node [style=none] (49) at (-4, -5) {};
		\node [style=blue circle opacity 0.5] (52) at (-2, 1) {};
		\node [style=blue circle opacity 0.5] (53) at (-4, -1) {};
		\node [style=blue circle opacity 0.5] (54) at (-2, -3) {};
		\node [style=blue circle opacity 0.5] (55) at (-4, -5) {};
		\node [style=none] (56) at (-2, -7) {};
		\node [style=blue circle opacity 0.5] (57) at (-2, -7) {};
		\node [style=new style 1] (58) at (-4, -9) {};
		\node [style=blue circle opacity 0.5] (59) at (0, -5) {};
		\node [style=blue circle opacity 0.5] (60) at (0, -1) {};
		\node [style=blue circle opacity 0.5] (61) at (2, -7) {};
		\node [style=blue circle opacity 0.5] (62) at (2, -3) {};
		\node [style=blue circle opacity 0.5] (63) at (2, 1) {};
		\node [style=blue circle opacity 0.5] (64) at (4, -1) {};
		\node [style=blue circle opacity 0.5] (65) at (4, -5) {};
		\node [style=blue circle opacity 0.5] (66) at (6, -3) {};
		\node [style=blue circle opacity 0.5] (67) at (6, 1) {};
		\node [style=blue circle opacity 0.5] (68) at (8, -1) {};
		\node [style=blue circle opacity 0.5] (69) at (10, 1) {};
		\node [style=blue circle opacity 0.5] (71) at (10, -3) {};
		\node [style=blue circle opacity 0.5] (72) at (12, -1) {};
		\node [style=blue circle opacity 0.5] (73) at (14, 1) {};
		\node [style=blue circle opacity 0.5] (76) at (18, 1) {};
		\node [style=none] (77) at (17, 0) {};
		\node [style=none] (78) at (17, 0) {};
		\node [style=none] (79) at (17, 0) {$\nu  = \frac{1}{2}(\lambda -r)$};
		\node [style=none] (80) at (-3, 1) {};
		\node [style=none] (81) at (-1, 1) {};
		\node [style=none] (82) at (-2, 0) {};
		\node [style=none] (83) at (-2, 2) {};
		\node [style=none] (84) at (-0.5, 1.5) {};
		\node [style=none] (85) at (-0.5, 1.5) {$\lambda $};
		\node [style=none] (86) at (-1.5, 2.5) {$\nu $};
		\node [style=none] (87) at (-4, -12) {};
		\node [style=none] (88) at (-2, -12) {};
		\node [style=none] (89) at (0, -12) {};
		\node [style=none] (90) at (-4, -11.5) {$x^0$};
		\node [style=none] (91) at (-2, -12) {};
		\node [style=none] (92) at (-2, -12) {};
		\node [style=none] (93) at (-2, -11.5) {$x^1$};
		\node [style=none] (94) at (0, -11.5) {$x^2$};
		\node [style=none] (95) at (-6, 1) {};
		\node [style=none] (96) at (-7, 1) {};
		\node [style=none] (97) at (-7, -1) {};
		\node [style=none] (98) at (-6.5, -3) {$z^2$};
		\node [style=none] (99) at (-6.5, -1) {$z^1$};
		\node [style=none] (100) at (-6.5, 1) {$z^0$};
		\node [style=none] (101) at (-6.5, -5) {$\vdots$};
		\node [style=none] (102) at (2, -11.5) {$\cdots$};
		\node [style=none, scale=.7] (103) at (-1, 0.5) {$x^1y^5z^0$};
		\node [style=none, scale=.7] (104) at (-1, -3.5) {$x^1y^2z^2$};
		\node [style=none, scale=.7] (105) at (-3, -1.5) {$x^0y^4z^1$};
		\node [style=none, scale=.7] (106) at (-1, -7.5) {$x^1y^{-1}z^4$};
		\node [style=none, scale=.7] (107) at (-3, -5.5) {$x^0y^1z^3$};
		\node [style=none, scale=.7] (108) at (-5, -8.5) {$x^0y^{-2}z^5$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (26.center);
		\draw (2.center) to (27.center);
		\draw (3.center) to (28.center);
		\draw (4.center) to (29.center);
		\draw (5.center) to (30.center);
		\draw (6.center) to (31.center);
		\draw (7.center) to (32.center);
		\draw (33.center) to (8.center);
		\draw (9.center) to (34.center);
		\draw (35.center) to (17.center);
		\draw (18.center) to (36.center);
		\draw (19.center) to (37.center);
		\draw (20.center) to (38.center);
		\draw (11.center) to (45.center);
		\draw (44.center) to (13.center);
		\draw (15.center) to (43.center);
		\draw (22.center) to (42.center);
		\draw (23.center) to (41.center);
		\draw (24.center) to (40.center);
		\draw [style=dashed edge] (25.center) to (21.center);
		\draw [style=thick black arrow] (80.center) to (81.center);
		\draw [style=thick black arrow] (82.center) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}
